Electric field control of phonon angular momentum in perovskite BaTiO$_3$

We find that in BaTiO$_3$ the phonon angular momentum is dominantly pointing in directions perpendicular to the electrical polarization. Therefore, external electric field in ferroelectric BaTiO$_3$ does not control only the direction of electrical polarization, but also the direction of phonon angular momentum. This finding opens up the possibility for electric-field control of physical phenomena that rely on phonon angular momentum. We construct an intuitive model, based on our first-principles calculations, that captures the origin of the relationship between phonon angular momentum and electric polarization.

==> supplement/output.txt <==



********************************************************************************
*  Model from Fig. 8b
********************************************************************************

Lattice:
   # 0        [0. 0. 1.]
Atom positions:
   # 0       [0.   0.05 0.  ]
   # 1       [0.  0.  0.5]
Atom mass:
   # 0       2.5
   # 1       1.0

Springs:
   # 0      From atom:  0  to atom:  1  shifted by:  [0]   stretch,bending =  1.0 , 0.2
   # 1      From atom:  0  to atom:  1  shifted by:  [-1]   stretch,bending =  1.0 , 0.2

q-point coordinate:  -2.249380339970292
   Mode # 0
      Frequency:     0.343
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 1
      Frequency:     0.344
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:     0.029 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:    -0.029 ,      0.0 ,      0.0
   Mode # 2
      Frequency:     0.642
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:    -0.277 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:     0.277 ,      0.0 ,      0.0
   Mode # 3
      Frequency:     0.665
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 4
      Frequency:     0.795
         Angular momentum, total
                 Lx,Ly,Lz equals:      -0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:     0.277 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:    -0.277 ,      0.0 ,      0.0
   Mode # 5
      Frequency:     1.482
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:    -0.029 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:     0.029 ,      0.0 ,      0.0
********************************************************************************
********************************************************************************






********************************************************************************
*  Model from Fig. 8c
********************************************************************************

Lattice:
   # 0        [0. 0. 1.]
Atom positions:
   # 0       [0.   0.   0.05]
   # 1       [0.  0.  0.5]
Atom mass:
   # 0       2.5
   # 1       1.0

Springs:
   # 0      From atom:  0  to atom:  1  shifted by:  [0]   stretch,bending =  1.5 , 0.24
   # 1      From atom:  0  to atom:  1  shifted by:  [-1]   stretch,bending =  1.0 , 0.18

q-point coordinate:  -2.249380339970292
   Mode # 0
      Frequency:     0.347
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 1
      Frequency:     0.347
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 2
      Frequency:     0.684
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 3
      Frequency:     0.684
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 4
      Frequency:     0.835
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 5
      Frequency:     1.674
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
********************************************************************************
********************************************************************************






********************************************************************************
*  Fig. 8b + more neighbors
********************************************************************************

Lattice:
   # 0        [0. 0. 1.]
Atom positions:
   # 0       [0.   0.05 0.  ]
   # 1       [0.  0.  0.5]
Atom mass:
   # 0       2.5
   # 1       1.0

Springs:
   # 0      From atom:  0  to atom:  1  shifted by:  [0]   stretch,bending =  1.0 , 0.2
   # 1      From atom:  0  to atom:  1  shifted by:  [-1]   stretch,bending =  1.0 , 0.2
   # 2      From atom:  0  to atom:  1  shifted by:  [1]   stretch,bending =  0.035 , 0.005600000000000001
   # 3      From atom:  0  to atom:  1  shifted by:  [-2]   stretch,bending =  0.035 , 0.005600000000000001
   # 4      From atom:  0  to atom:  1  shifted by:  [2]   stretch,bending =  0.037 , 0.005000000000000001
   # 5      From atom:  0  to atom:  1  shifted by:  [-3]   stretch,bending =  0.037 , 0.005000000000000001

q-point coordinate:  -2.249380339970292
   Mode # 0
      Frequency:     0.359
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 1
      Frequency:     0.361
         Angular momentum, total
                 Lx,Ly,Lz equals:     0.001 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:     0.027 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:    -0.026 ,      0.0 ,      0.0
   Mode # 2
      Frequency:     0.664
         Angular momentum, total
                 Lx,Ly,Lz equals:    -0.002 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:     -0.23 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:     0.228 ,      0.0 ,      0.0
   Mode # 3
      Frequency:     0.679
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 4
      Frequency:     0.833
         Angular momentum, total
                 Lx,Ly,Lz equals:     0.002 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:     0.229 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:    -0.228 ,      0.0 ,      0.0
   Mode # 5
      Frequency:     1.525
         Angular momentum, total
                 Lx,Ly,Lz equals:      -0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:    -0.026 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:     0.026 ,      0.0 ,      0.0
********************************************************************************
********************************************************************************






********************************************************************************
*  Fig. 8c + more neighbors
********************************************************************************

Lattice:
   # 0        [0. 0. 1.]
Atom positions:
   # 0       [0.   0.   0.05]
   # 1       [0.  0.  0.5]
Atom mass:
   # 0       2.5
   # 1       1.0

Springs:
   # 0      From atom:  0  to atom:  1  shifted by:  [0]   stretch,bending =  1.5 , 0.24
   # 1      From atom:  0  to atom:  1  shifted by:  [-1]   stretch,bending =  1.0 , 0.18
   # 2      From atom:  0  to atom:  1  shifted by:  [1]   stretch,bending =  0.052500000000000005 , 0.00672
   # 3      From atom:  0  to atom:  1  shifted by:  [-2]   stretch,bending =  0.052500000000000005 , 0.00672
   # 4      From atom:  0  to atom:  1  shifted by:  [2]   stretch,bending =  0.055499999999999994 , 0.006
   # 5      From atom:  0  to atom:  1  shifted by:  [-3]   stretch,bending =  0.055499999999999994 , 0.006

q-point coordinate:  -2.249380339970292
   Mode # 0
      Frequency:     0.366
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 1
      Frequency:     0.366
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 2
      Frequency:       0.7
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 3
      Frequency:       0.7
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 4
      Frequency:     0.898
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
   Mode # 5
      Frequency:     1.731
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,      0.0 ,      0.0
********************************************************************************
********************************************************************************






********************************************************************************
*  Model from Fig. 9
********************************************************************************

Lattice:
   # 0        [1. 0. 0.]
   # 1        [0. 1. 0.]
Atom positions:
   # 0       [0.   0.   0.05]
   # 1       [0.5 0.  0. ]
   # 2       [0.  0.5 0. ]
Atom mass:
   # 0       2.5
   # 1       1.0
   # 2       1.0

Springs:
   # 0      From atom:  0  to atom:  1  shifted by:  [0 0]   stretch,bending =  1.0 , 0.2
   # 1      From atom:  0  to atom:  2  shifted by:  [0 0]   stretch,bending =  1.0 , 0.2
   # 2      From atom:  0  to atom:  1  shifted by:  [-1  0]   stretch,bending =  1.0 , 0.2
   # 3      From atom:  0  to atom:  2  shifted by:  [ 0 -1]   stretch,bending =  1.0 , 0.2

q-point coordinate:  [-0.134  2.583]
   Mode # 0
      Frequency:      0.31
         Angular momentum, total
                 Lx,Ly,Lz equals:     0.001 ,    0.167 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:     0.009 ,    0.107 ,     -0.0
            on atom # 1    Lx,Ly,Lz equals:     0.006 ,    0.055 ,      0.0
            on atom # 2    Lx,Ly,Lz equals:    -0.013 ,    0.006 ,      0.0
   Mode # 1
      Frequency:     0.322
         Angular momentum, total
                 Lx,Ly,Lz equals:       0.0 ,    -0.17 ,     -0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,   -0.117 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,   -0.047 ,      0.0
            on atom # 2    Lx,Ly,Lz equals:      -0.0 ,   -0.006 ,     -0.0
   Mode # 2
      Frequency:      0.53
         Angular momentum, total
                 Lx,Ly,Lz equals:    -0.062 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:    -0.021 ,     -0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:    -0.088 ,     -0.0 ,      0.0
            on atom # 2    Lx,Ly,Lz equals:     0.047 ,      0.0 ,     -0.0
   Mode # 3
      Frequency:     0.641
         Angular momentum, total
                 Lx,Ly,Lz equals:     0.001 ,    0.135 ,     -0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:       0.0 ,   -0.001 ,     -0.0
            on atom # 1    Lx,Ly,Lz equals:     0.001 ,    0.005 ,     -0.0
            on atom # 2    Lx,Ly,Lz equals:       0.0 ,     0.13 ,     -0.0
   Mode # 4
      Frequency:     0.644
         Angular momentum, total
                 Lx,Ly,Lz equals:     0.165 ,   -0.137 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:      -0.0 ,     -0.0 ,     -0.0
            on atom # 1    Lx,Ly,Lz equals:     0.158 ,   -0.006 ,      0.0
            on atom # 2    Lx,Ly,Lz equals:     0.007 ,   -0.131 ,     -0.0
   Mode # 5
      Frequency:     0.803
         Angular momentum, total
                 Lx,Ly,Lz equals:    -0.169 ,    0.005 ,     -0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:    -0.088 ,    0.014 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:    -0.104 ,    -0.01 ,     -0.0
            on atom # 2    Lx,Ly,Lz equals:     0.022 ,    0.001 ,     -0.0
   Mode # 6
      Frequency:     0.984
         Angular momentum, total
                 Lx,Ly,Lz equals:     0.068 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:     0.132 ,      0.0 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:     0.028 ,     -0.0 ,      0.0
            on atom # 2    Lx,Ly,Lz equals:    -0.091 ,      0.0 ,      0.0
   Mode # 7
      Frequency:     1.448
         Angular momentum, total
                 Lx,Ly,Lz equals:    -0.004 ,      0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:    -0.031 ,      0.0 ,     -0.0
            on atom # 1    Lx,Ly,Lz equals:    -0.001 ,      0.0 ,      0.0
            on atom # 2    Lx,Ly,Lz equals:     0.028 ,     -0.0 ,      0.0
   Mode # 8
      Frequency:      1.68
         Angular momentum, total
                 Lx,Ly,Lz equals:      -0.0 ,     -0.0 ,      0.0
         Angular momentum, per atom
            on atom # 0    Lx,Ly,Lz equals:      -0.0 ,   -0.002 ,      0.0
            on atom # 1    Lx,Ly,Lz equals:       0.0 ,    0.002 ,     -0.0
            on atom # 2    Lx,Ly,Lz equals:      -0.0 ,     -0.0 ,      0.0
********************************************************************************
********************************************************************************



Computing 2d histogram...
done!

